The First Orbital Period for a Dwarf Nova in a Globular Cluster: V101 in M5

We report the first orbital period determination for a Dwarf Nova (DN) in a glubular cluster: V101 in M5 has a period of 5.796 +- 0.036 hours. We derived this period from I-band photometry acquired with the Calypso Observatory High Resolution Camera operating with tip-tilt adaptive optics correction. Observations from the South African Astronomical Observatory in the V-band were also analyzed and exhibit a periodic signal of the same period. This orbital period suggests that V101 has a secondary of mid to late K spectral type with Mv = +8.2 +- 0.5. The predicted spectral type is consistent with previous spectral observations in quiescence which show a fairly red continuum. From the observed minimum brightness of V = 22.5, we derive a distance modulus of (m - M)v = 14.3 +- 0.5 to the DN which supports V101's membership in the globular cluster M5. Measurement of the ellipsoidality effect indicates that the orbital plane of the V101 system is moderately inclined, but not enough to exhibit eclipses.

==> neill.tab2.dat <==
Title: The First Orbital Period for a Dwarf Nova in a Globular Cluster: 
       V101 in M5  
Authors: Neill J.D., Shara M.M., Caulet A., Buckley D.A.H. 
Table: Calypso I-band Photometry
================================================================================
Byte-by-byte Description of file: datafile2.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label  Explanations
--------------------------------------------------------------------------------
   1- 11 F11.3  d       Obs.D  Day of the observation
  13- 17 F5.2   mag     Imag   The I band magnitude
  19- 22 F4.2   mag   e_Imag   The 1{sigma} error in Imag
--------------------------------------------------------------------------------
2451988.938 20.34 0.03
2451990.986 20.05 0.04
2451990.995 20.11 0.05
2451991.002 20.17 0.06
2451992.882 20.13 0.03
2451994.914 20.18 0.03
2451994.925 20.24 0.03
2451999.937 20.34 0.06
2452026.752 19.67 0.04
2452026.760 19.93 0.04
2452026.767 19.88 0.03
2452026.774 19.96 0.03
2452026.781 19.92 0.03
2452026.789 19.91 0.03
2452026.804 19.90 0.03
2452026.820 19.84 0.03
2452026.835 19.90 0.02
2452026.842 19.91 0.02
2452026.849 19.92 0.02
2452026.856 19.86 0.02
2452026.864 19.87 0.02
2452026.871 19.84 0.02
2452026.878 19.86 0.02
2452026.885 19.85 0.02
2452026.893 19.86 0.02
2452026.900 19.87 0.02
2452026.907 19.92 0.02
2452026.915 19.92 0.03
2452026.922 19.92 0.03
2452026.930 19.94 0.03
2452026.937 19.93 0.03
2452026.944 19.93 0.03
2452026.952 19.94 0.03
2452026.960 19.91 0.03
2452026.968 19.92 0.03
2452028.820 19.60 0.02
2452028.827 19.70 0.02
2452028.835 19.69 0.02
2452028.842 19.67 0.02
2452028.849 19.69 0.02
2452028.857 19.69 0.02
2452028.864 19.71 0.03
2452028.871 19.71 0.03
2452028.879 19.67 0.02
2452028.889 19.69 0.02
2452028.901 19.66 0.02
2452028.913 19.73 0.02
2452028.926 19.73 0.02
2452050.770 19.92 0.10
2452050.773 19.92 0.09
2452050.776 19.92 0.06
2452050.780 20.03 0.05
2452050.785 20.02 0.04
2452050.793 19.98 0.04
2452050.804 20.01 0.04
2452050.818 20.10 0.04
2452050.832 20.16 0.04
2452050.842 20.15 0.04
2452050.850 20.11 0.04
2452050.858 20.11 0.04
2452050.868 20.04 0.04
2452050.878 20.09 0.05
2452050.889 20.11 0.05
2452050.897 20.13 0.05
2452050.905 20.15 0.05
2452051.698 19.88 0.05
2452051.708 20.15 0.05
2452051.718 20.03 0.04
2452051.741 19.89 0.04
2452051.763 20.14 0.04
2452051.785 20.09 0.04
2452051.793 20.07 0.03
2452051.800 20.13 0.03
2452051.807 20.13 0.03
2452051.814 20.05 0.03
2452051.826 20.07 0.03
2452051.838 20.05 0.03
2452051.850 20.03 0.03
2452051.857 20.00 0.03
2452051.866 20.08 0.03
2452051.875 20.13 0.04
2452051.884 20.15 0.04
2452051.892 20.15 0.04
2452051.900 20.24 0.06
2452052.751 19.99 0.04
2452052.758 19.98 0.03
2452052.765 19.95 0.03
2452052.773 20.00 0.03
2452052.780 20.02 0.03
2452052.788 20.05 0.03
2452052.809 20.06 0.03
2452052.830 20.12 0.04
2452052.852 20.14 0.04
2452052.862 20.08 0.05
2452052.870 20.18 0.06
2452052.875 20.14 0.07
2452052.880 20.06 0.06
2452052.884 20.06 0.06
2452052.891 20.06 0.06
2452052.897 20.22 0.07
2452052.904 20.25 0.08
2452052.911 20.32 0.08
2452052.918 20.35 0.10
2452052.926 20.25 0.09
2452052.930 20.21 0.09
2452052.934 20.11 0.08
2452052.938 20.11 0.09
2452053.680 20.03 0.09
2452053.685 20.17 0.09
2452053.693 19.83 0.08
2452053.710 19.81 0.04
2452053.729 20.01 0.03
2452053.747 20.04 0.03
2452053.762 20.02 0.03
2452053.774 20.01 0.03
2452053.792 20.01 0.04
2452053.804 19.92 0.04
2452053.817 19.88 0.06
2452053.824 19.94 0.06
2452053.828 19.93 0.06
2452053.836 20.02 0.06
2452053.844 20.16 0.08
2452053.853 20.30 0.09
2452053.858 20.33 0.10
2452053.863 20.28 0.10
2452053.868 20.13 0.07
2452053.892 20.24 0.08
2452053.941 19.97 0.11
2452053.945 20.10 0.13
2452053.950 20.11 0.15
2452054.651 19.91 0.10
2452054.659 19.86 0.09
2452054.667 19.92 0.09
2452054.672 20.02 0.09
2452054.678 19.99 0.09
2452054.684 20.14 0.11
2452054.691 20.40 0.15
2452054.697 20.44 0.15
2452054.714 20.21 0.11
2452054.733 20.15 0.09
2452054.753 19.81 0.06
2452054.762 19.89 0.05
2452054.771 19.88 0.05
2452054.778 19.88 0.05
2452054.784 19.98 0.06
2452054.788 20.04 0.06
2452054.792 20.11 0.06
2452054.798 20.02 0.06
2452054.803 20.05 0.06
2452054.809 20.01 0.06
2452054.814 20.12 0.07
2452054.818 20.15 0.07
2452054.822 20.07 0.08
2452054.828 20.02 0.08
2452054.838 20.01 0.07
2452054.851 19.94 0.06
2452054.865 19.97 0.08
2452054.879 19.92 0.08
2452054.888 19.99 0.10
2452054.894 19.92 0.09
2452054.898 20.01 0.11
2452054.902 20.17 0.13
2452054.909 20.12 0.13
2452054.916 20.41 0.18
2452055.655 20.08 0.05
2452055.660 20.05 0.04
2452055.666 20.11 0.04
2452055.673 20.10 0.04
2452055.682 20.09 0.04
2452055.696 19.92 0.04
2452055.713 19.91 0.04
2452055.727 19.87 0.04
2452055.740 19.95 0.04
2452055.766 19.96 0.04
2452055.792 20.07 0.04
2452055.811 20.07 0.04
2452055.815 20.03 0.04
2452055.818 20.01 0.04
2452055.822 20.00 0.04
2452055.826 19.97 0.04
2452055.830 19.92 0.04
2452055.833 19.90 0.04
2452055.837 19.89 0.04
2452055.841 19.89 0.04
2452055.845 19.92 0.04
2452055.849 19.86 0.04
2452055.852 19.83 0.04
2452055.856 19.84 0.04
2452055.860 19.84 0.05
2452055.864 19.89 0.05
2452055.870 19.83 0.05
2452055.876 19.84 0.05
2452055.882 19.95 0.05
2452056.715 20.10 0.12
2452056.730 20.23 0.11
2452056.746 20.18 0.09
2452056.758 19.95 0.07
2452056.764 20.02 0.05
2452056.770 20.07 0.05
2452056.774 20.04 0.05
2452056.777 19.99 0.05
2452056.781 19.97 0.05
2452056.785 19.96 0.05
2452056.789 19.97 0.05
2452056.793 19.85 0.04
2452056.799 19.79 0.04
2452056.808 19.77 0.05
2452056.824 19.77 0.06
2452056.839 19.73 0.07
2452056.866 19.85 0.09
2452056.887 19.79 0.09
2452056.908 19.73 0.10
2452058.690 20.38 0.25
2452058.695 20.47 0.28
2452058.704 20.25 0.21
2452058.717 19.74 0.12
2452058.731 20.04 0.08
2452058.741 19.92 0.07
2452058.748 19.93 0.07
2452058.768 20.04 0.07
2452058.785 20.12 0.08
2452058.801 20.21 0.09
2452058.808 20.05 0.08
2452058.815 19.79 0.07
2452058.823 19.82 0.05
2452058.828 19.97 0.05
2452058.832 19.86 0.04
2452058.836 19.85 0.04
2452058.840 19.84 0.05
2452058.846 19.75 0.04
2452058.852 19.93 0.04
2452058.857 19.97 0.04
2452058.861 19.93 0.04
2452058.865 19.89 0.04
2452058.868 19.83 0.04
2452058.872 19.82 0.04
2452058.876 19.90 0.04
2452058.880 19.89 0.04
2452058.884 19.89 0.04
2452058.888 19.86 0.04
2452058.891 19.93 0.04
2452058.895 19.88 0.04
2452058.905 19.96 0.04
2452058.914 19.88 0.05
2452058.924 19.96 0.06
2452058.929 20.01 0.06
2452058.934 20.03 0.07
2452058.938 20.04 0.07
2452058.942 20.03 0.09
2452058.945 20.13 0.09
2452059.724 20.08 0.06
2452059.728 20.02 0.05
2452059.732 19.99 0.05
2452059.736 20.03 0.06
2452059.741 19.99 0.06
2452059.746 20.03 0.06
2452059.750 20.02 0.06
2452059.753 19.91 0.05
2452059.757 19.97 0.05
2452059.762 20.07 0.05
2452059.766 20.14 0.05
2452059.770 20.15 0.05
2452059.773 20.18 0.05
2452059.777 20.15 0.05
2452059.781 20.09 0.05
2452059.785 20.06 0.05
2452059.788 20.03 0.05
2452059.792 20.08 0.05
2452059.796 20.16 0.05
2452059.800 20.05 0.05
2452059.803 20.03 0.05
2452059.807 19.95 0.05
2452059.811 19.99 0.05
2452059.815 20.01 0.05
2452059.819 20.01 0.05
2452059.823 19.96 0.05
2452059.826 19.97 0.04
2452059.830 19.93 0.04
2452059.834 19.89 0.04
2452059.837 19.99 0.04
2452059.841 19.95 0.04
2452059.845 19.99 0.04
2452059.850 19.99 0.04
2452059.855 20.00 0.04
2452059.859 19.90 0.04
2452059.864 19.88 0.04
2452059.868 20.01 0.05
2452059.873 20.14 0.05
2452059.877 20.19 0.05
2452059.880 20.17 0.05
2452059.884 20.11 0.05
2452059.888 20.07 0.06
2452059.893 20.09 0.07
2452059.899 20.23 0.08
2452059.906 20.23 0.08
2452059.912 20.12 0.07
2452059.916 20.05 0.08
2452059.922 20.10 0.09
2452059.928 20.03 0.09
2452059.935 19.95 0.09
2452059.939 20.04 0.11
2452060.687 20.27 0.17
2452060.704 20.41 0.18
2452060.720 20.30 0.15
2452060.731 20.34 0.15
2452060.741 20.48 0.17
2452060.745 20.85 0.24
2452060.753 20.45 0.17
2452060.760 20.44 0.17
2452060.776 20.22 0.14
2452060.789 20.01 0.10
2452060.802 20.09 0.09
2452060.806 20.13 0.08
2452060.810 20.16 0.08
2452060.816 20.15 0.09
2452060.827 20.27 0.10
2452060.837 20.46 0.12
2452060.847 20.42 0.14
2452060.852 20.54 0.15
2452060.857 20.34 0.13
2452060.864 20.36 0.13
2452060.870 20.20 0.11
2452060.876 20.18 0.11
2452060.880 20.35 0.12
2452060.884 20.38 0.12
2452060.888 20.35 0.12
2452060.892 20.42 0.14
2452060.895 20.39 0.14
2452060.899 20.19 0.12
2452060.903 20.22 0.11
2452060.907 20.16 0.11
2452060.912 20.20 0.11
2452060.917 19.97 0.12
2452084.672 20.22 0.06
2452084.676 20.32 0.06
2452084.680 20.31 0.06
2452084.683 20.13 0.07
2452084.688 19.93 0.08
2452084.694 19.97 0.08
2452084.699 19.99 0.07
2452084.703 20.27 0.06
2452084.707 20.19 0.06
2452084.712 20.12 0.05
2452084.717 20.16 0.05
2452084.723 20.25 0.05
2452084.727 20.29 0.05
2452084.730 20.33 0.06
2452084.741 20.37 0.06
2452084.752 20.32 0.05
2452084.763 20.26 0.05
2452084.770 20.27 0.05
2452084.780 20.23 0.06
2452084.790 20.28 0.07
2452084.798 20.15 0.07
2452084.803 20.36 0.08
2452084.807 20.37 0.08
2452084.812 20.23 0.07
2452084.816 20.15 0.07
2452084.820 20.24 0.06
2452084.824 20.20 0.06
2452084.828 20.24 0.06
2452084.832 20.25 0.07
2452086.744 20.25 0.05
2452086.750 19.93 0.08
2452086.758 19.95 0.08
2452087.668 19.85 0.06
2452087.673 19.79 0.07
2452087.678 19.75 0.07
2452087.683 19.80 0.06
2452087.688 19.76 0.06
2452087.692 19.68 0.06
2452087.696 19.76 0.05
2452087.702 19.76 0.05
2452087.708 19.77 0.05
2452087.714 19.81 0.05
2452087.718 19.78 0.05
2452087.722 19.77 0.05
2452087.726 19.77 0.04
2452087.729 19.66 0.04
2452087.733 19.74 0.04
2452087.737 19.67 0.04
2452087.740 19.68 0.04
2452087.744 19.69 0.04
2452087.748 19.73 0.04
2452087.752 19.70 0.03
2452087.755 19.70 0.03
2452087.759 19.72 0.03
2452087.763 19.76 0.04
2452087.767 19.81 0.04
2452087.770 19.79 0.04
2452087.774 19.70 0.03
2452087.778 19.74 0.03
2452087.782 19.75 0.03
2452087.786 19.65 0.04
2452087.790 19.64 0.05
2452087.794 19.70 0.05
2452087.804 19.78 0.06
2452087.813 19.45 0.08
2452087.823 19.68 0.11
2452087.828 19.79 0.10
2452087.833 19.77 0.11
2452088.662 19.21 0.04
2452088.666 19.18 0.04
2452088.670 19.21 0.03
2452088.673 19.16 0.03
2452088.677 19.18 0.03
2452088.681 19.22 0.03
2452088.685 19.21 0.03
2452088.688 19.22 0.03
2452088.692 19.26 0.04
2452088.696 19.28 0.04
2452088.699 19.27 0.04
2452088.703 19.27 0.04
2452088.707 19.26 0.04
2452088.711 19.25 0.04
2452088.718 19.29 0.04
2452088.726 19.09 0.04
2452088.735 19.18 0.05
2452088.739 19.23 0.05
2452088.743 19.22 0.05
2452088.747 19.16 0.05
2452088.753 19.16 0.06
2452088.759 19.21 0.06
2452088.770 19.30 0.06
2452089.670 18.91 0.04
2452089.674 18.95 0.03
2452089.679 18.98 0.03
2452089.684 18.98 0.03
2452089.690 18.97 0.03
2452089.694 18.98 0.04
2452089.709 18.99 0.07
2452089.715 18.99 0.07
2452089.721 18.91 0.07
2452089.730 18.78 0.05
2452089.736 18.84 0.05
2452089.742 18.84 0.04
2452089.746 18.84 0.04
2452089.750 18.85 0.03
2452089.757 18.84 0.04
2452089.775 18.83 0.04
2452089.785 18.86 0.04
2452089.795 18.90 0.04
2452089.803 18.91 0.04
2452089.851 18.81 0.04
2452089.860 18.83 0.05
2452090.655 18.66 0.07
2452090.691 18.65 0.05
2452090.723 18.64 0.06
2452090.731 18.64 0.04
2452090.735 18.55 0.05
2452090.742 18.55 0.05
2452090.760 18.53 0.06
2452090.772 18.59 0.05
2452090.785 18.55 0.04
2452090.794 18.48 0.04
2452090.800 18.51 0.05
2452090.804 18.47 0.05
2452090.808 18.53 0.06
2452090.812 18.58 0.06
2452090.817 18.56 0.06


==> neill.tab3.dat <==
Title: The First Orbital Period for a Dwarf Nova in a Globular Cluster: 
       V101 in M5  
Authors: Neill J.D., Shara M.M., Caulet A., Buckley D.A.H. 
Table: SAAO V-band Photometry
================================================================================
Byte-by-byte Description of file: datafile3.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label  Explanations
--------------------------------------------------------------------------------
   1- 11 F11.3  d       Obs.D  Day of the observation
  13- 17 F5.2   mag     Vmag   The V band magnitude
  19- 22 F4.2   mag   e_Vmag   The 1{sigma} error in Vmag
--------------------------------------------------------------------------------
2449833.436 19.78 0.04
2449833.447 19.81 0.04
2449833.459 19.83 0.04
2449833.469 19.81 0.03
2449833.500 19.82 0.04
2449833.530 19.85 0.04
2449833.560 19.83 0.03
2449833.573 19.83 0.04
2449833.594 19.84 0.04
2449833.615 19.87 0.05
2449833.634 19.90 0.05
2449835.374 20.53 0.04
2449835.386 20.57 0.04
2449835.397 20.67 0.04
2449835.408 20.68 0.05
2449835.419 20.62 0.04
2449835.429 20.64 0.05
2449835.439 20.67 0.06
2449835.450 20.71 0.06
2449835.461 20.75 0.06
2449835.471 20.73 0.05
2449835.482 20.75 0.05
2449835.492 20.77 0.05
2449835.503 20.77 0.05
2449835.518 20.73 0.05
2449835.532 20.67 0.05
2449835.546 20.59 0.05
2449835.557 20.56 0.05
2449835.567 20.57 0.05
2449835.580 20.55 0.06
2449835.592 20.68 0.07
2449835.608 20.70 0.09
2449837.411 21.95 0.22
2449837.421 21.88 0.19
2449837.432 21.84 0.17
2449837.442 21.72 0.14
2449837.453 21.64 0.10
2449837.463 21.53 0.08
2449837.474 21.53 0.07
2449837.484 21.48 0.07
2449837.495 21.44 0.07
2449837.505 21.30 0.06
2449837.516 21.27 0.05
2449837.526 21.15 0.04
2449837.537 21.07 0.04
2449837.551 20.98 0.05
2449837.564 21.37 0.10
2449837.579 21.62 0.13
2449837.591 21.67 0.15
2449837.603 21.64 0.14
2449837.613 21.66 0.17
2449838.407 21.62 0.09
2449838.418 21.56 0.08
2449838.428 21.53 0.06
2449838.439 21.49 0.07
2449838.449 21.36 0.08
2449838.477 21.41 0.08
2449838.504 21.39 0.07
2449838.532 21.41 0.06
2449838.542 21.47 0.07
2449838.553 21.48 0.06
2449838.563 21.49 0.07
2449838.574 21.52 0.07
2449838.585 21.45 0.09
2449838.596 21.56 0.10
2449838.608 21.38 0.10
2449838.619 21.47 0.13
2449838.630 21.57 0.16
2449838.641 21.72 0.20
2449839.435 21.32 0.06
2449839.446 21.25 0.05
2449839.456 21.28 0.05
2449839.467 21.33 0.04
2449839.477 21.40 0.04
2449839.488 21.48 0.04
2449839.498 21.48 0.04
2449839.509 21.44 0.05
2449839.524 21.41 0.04
2449839.539 21.40 0.04
2449839.554 21.44 0.04
2449839.566 21.46 0.04
2449839.577 21.40 0.05
2449839.599 21.30 0.06
2449839.620 21.18 0.07
2449839.642 21.52 0.10

